Observational Chemical Signatures of the Past FU Ori Outbursts

FU Ori-type stars are young stellar objects (YSOs) experiencing luminosity outbursts by a few orders of magnitude, which last for $\sim$$10^2$ years. A dozen of FUors are known up to date, but many more currently quiescent YSOs could have experienced such outbursts in the last $\sim$$10^3$ years. To find observational signatures of possible past outbursts, we utilise ANDES, RADMC-3D code as well as CASA ALMA simulator to model the impact of the outburst on the physical and chemical structure of typical FU Ori systems and how it translates to the molecular lines' fluxes. We identify several combinations of molecular lines that may trace past FU Ori objects both with and without envelopes. The most promising outburst tracers from an observational perspective are the molecular flux combinations of the N$_{2}$H$^{+}$ $J=3-2$, C$^{18}$O $J = 2-1$, H$_2$CO $(J_{\rm K_a, K_c}) = 4_{04}-3_{03}$, and HCN $J = 3-2$ lines. We analyse the processes leading to molecular flux changes and show that they are linked with either thermal desorption or enhanced chemical reactions in the molecular layer. Using observed CO, HCN, N$_2$H$^+$ and H$_2$CO line fluxes from the literature, we identify ten nearby disc systems that might have undergone FU Ori outbursts in the past $\sim$$10^3$ years: [MGM2012] 556, [MGM2012] 371 and [MGM2012] 907 YSOs in L1641, Class II protoplanetary discs around CI Tau, AS 209 and IM Lup and transitional discs DM Tau, GM Aur, LkCa 15 and J1640-2130.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
